Asymptotic Expansion for Nonlinear Filtering in the Small System Noise Regime

We propose a new asymptotic expansion method for nonlinear filtering, based on a small parameter in the system noise. The conditional expectation is expanded as a power series in the noise level, with each coefficient computed by solving a system of ordinary differential equations. This approach mitigates the trade-off between computational efficiency and accuracy inherent in existing methods such as Gaussian approximations and particle filters. Moreover, by incorporating an Edgeworth-type expansion, our method captures complex features of the conditional distribution, such as multimodality, with significantly lower computational cost than conventional filtering algorithms.

==> scripts/README.txt <==
README – Supplementary R and C++ Code for "Asymptotic Expansion for Nonlinear Filtering in the Small System Noise Regime"

This archive contains the R and C++ source code used to implement and reproduce the numerical results presented in the manuscript. A brief description of each file is given below.

----------------------------------------------------
funcs.R
----------------------------------------------------
Contains the core R functions used in the asymptotic expansion.
In particular:
- J1(i, j, n, a, b, sigma, epsilon, obs, delta, T)
- J2(i, j, n, a, b, sigma, epsilon, obs, delta, T)

These functions compute the quantities
  J_t^n(X^i) and J_t^n(X^i) - J_t^0(X^i) J_t^0(1)
as defined in equation (13) of the paper,
under the setting g(x) = x^j and c = 1.

----------------------------------------------------
Avec_solve.cpp
----------------------------------------------------
C++ implementation (via Rcpp) of a function to compute A_t(p, q, r, α; n), 
as defined in equation (15). Used internally by funcs.R.

----------------------------------------------------
sim_linear.R
----------------------------------------------------
Script to reproduce the simulation results for the linear observation model,
as shown in Section 3.1 of the manuscript.

----------------------------------------------------
sim_cubic.R
----------------------------------------------------
Script to reproduce the simulation results for the cubic sensor model,
as shown in Section 3.2.

This script performs a single-path simulation.
To reproduce the 1000-path average results in the manuscript,
run the script multiple times independently and compute the average.

